Finite Element Methods For Interface Problems On Local Anisotropic Fitting Mixed Meshes

A simple and efficient interface-fitted mesh generation algorithm is developed in this paper. This algorithm can produce a local anisotropic fitting mixed mesh which consists of both triangles and quadrilaterals near the interface. A new finite element method is proposed for second order elliptic interface problems based on the resulting mesh. Optimal approximation capabilities on anisotropic elements are proved in both the $H^1$ and $L^2$ norms. The discrete system is usually ill-conditioned due to anisotropic and small elements near the interface. Thereupon, a multigrid method is presented to handle this issue. The convergence rate of the multigrid method is shown to be optimal with respect to both the coefficient jump ratio and mesh size. Numerical experiments are presented to demonstrate the theoretical results.

==> example_1.txt <==
h =

   0.062500000000000   0.031250000000000   0.015625000000000   0.007812500000000   0.003906250000000


phi = x.*x+y.*y-r*r

 u = (x.*x+y.*y-r*r).*sin(pi*x).*sin(pi*y)./b

-----------------------------------------------------------------------------------------
b1 = 10000, b2 = 1;

L2error =

   0.001339933079202   0.000361226431255   0.000090503082009   0.000022666135521   0.000005638873350

H1error =

   0.033520185866334   0.017466567280354   0.008837502284695   0.004449772587474   0.002272453771928

Linftyerror =

   0.001529005715116   0.000394668401534   0.000195765127802   0.000101184503757   0.000057965632162

order1 =

   1.891185584346431   1.996864631983326   1.997428484103180   2.007059593508669

order2 =

   0.940434046667623   0.982885513998421   0.989907076094797   0.969480660535269

order3 =

   1.953880877214370   1.011517220417756   0.952135435924844   0.803718675980084


----------------------------------------------------------------------------------------------
b1 = 100, b2 = 1;


L2error =

   0.001341523300837   0.000361071495489   0.000090456743756   0.000022638759399   0.000005605717547

H1error =

   0.033523531922649   0.017467833721691   0.008839917901078   0.004451174994353   0.002272798529098

Linftyerror =

   0.001518293137629   0.000386825469093   0.000194503175755   0.000100564116140   0.000057629631237

order1 =

   1.893515675451689   1.996984564174969   1.998433162228784   2.013823941970353

order2 =

   0.940473451256248   0.982595827059357   0.989846750648514   0.969716417334532

order3 =

   1.972695667537073   0.991889075820962   0.951678104729494   0.803232913021384

----------------------------------------------------------------------------------------------
b1 = 1, b2 = 100;

L2error =

   0.003944264690717   0.000996661427323   0.000250305858012   0.000062653144242   0.000015648237468

H1error =

   0.097003506338301   0.048823327705261   0.024450200580456   0.012252679450590   0.006137761617491

Linftyerror =

   0.002508967521232   0.000989134012547   0.000330136428161   0.000147527198629   0.000092706329580

order1 =

   1.984580971351247   1.993411439100844   1.998233237432761   2.001386743819025

order2 =

   0.990466266810958   0.997724329257664   0.996749024205319   0.997312756714476

order3 =

   1.342855892598162   1.583103659084191   1.162081378996273   0.670241211088628

----------------------------------------------------------------------------------------------
b1 = 1, b2 = 10000;

L2error =

   0.003944495143644   0.000996716642721   0.000250337014286   0.000062665551418   0.000015659063219

H1error =

   0.097007563822386   0.048825399723635   0.024450840632170   0.012253006143599   0.006137963753396

Linftyerror =

   0.002508684253968   0.000995434074728   0.000332934479663   0.000150095240758   0.000092259734027

order1 =

   1.984585338128931   1.993311797572277   1.998127134536730   2.000674672839218

order2 =

   0.990465385527244   0.997747788602216   0.996748324205687   0.997303711029226

order3 =

   1.333533224930021   1.580087484880921   1.149360055411416   0.702105194083074




==> example_2.txt <==
b1 = 1; b2 = 1000;  and b1 = 1000; b2 = 1;

phi = cardioid(X(:,1),X(:,2),r);

u = sin(pi*x).*sin(pi*y)./b+5*sigma;

L2error =

   0.003255731687044   0.000855220682727   0.000214834527192   0.000054059293829   0.000013750926151

H1error =

   0.122601396387639   0.061927919789346   0.031130643509726   0.015650768370152   0.007902683423196

Linftyerror =

   0.006870079388121   0.002630374832691   0.001273841557478   0.000670989562404   0.000331965896210

order1 =

   1.928613159565175   1.993070868634751   1.990611303774023   1.975013876043611

order2 =

   0.985313520273270   0.992254586091272   0.992101911832913   0.985818966679095

order3 =

   1.385058369838553   1.046082556601802   0.924823614124274   1.015255287649584

！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！

L2error =

   0.003337992432052   0.000883839418052   0.000223293367701   0.000056031911511   0.000014090320746

H1error =

   0.089872225579777   0.045437859021340   0.022986477638925   0.011642929621911   0.005970687216171

Linftyerror =

   0.003922972758604   0.001245584965258   0.000916618311493   0.000560170950142   0.000291142762229


order1 =

   1.917124503898841   1.984843874177173   1.994619785019956   1.991544257546566

order2 =

   0.983980470861439   0.983109448494988   0.981331291533822   0.963485220355939

order3 =

   1.655123881584416   0.442430423530202   0.710453938295170   0.944140414741917

==> example_3.txt <==
 b1=1;   b2= 1000;  and b1= 1000; b2 =1;

phi = rho - (0.6 + 0.09*sin6theta );

u = sin(pi*x).*sin(pi*y)./b+2*sigma;

L2error =

   0.001062156433277   0.000262558452147   0.000066767249557   0.000016607259165   0.000004052072546


H1error =

   0.065843970334839   0.033032151497914   0.016621530127667   0.008378501622058   0.004328198658988


Linftyerror =

   0.002502502242663   0.000909794228751   0.000517327689568   0.000368169707415   0.000161043225529


order1 =

   2.016285716366043   1.975426123444248   2.007326617488802   2.035082084362016


order2 =

   0.995180391267995   0.990817742032956   0.988289032097255   0.952925542533030


order3 =

   1.459759173875800   0.814461870215242   0.490707484490908   1.192922954918747


！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！

L2error =

   1.0e-03 *

   0.642569490676379   0.161585163399223   0.041479794159322   0.010682440970547   0.002717283925461


H1error =

   0.039949122121839   0.020240378611605   0.010297223388719   0.005364687434912   0.002791911874646


Linftyerror =

   0.002012365672307   0.000998660207867   0.000523934362122   0.000321997438879   0.000208846077796


order1 =

   1.991557745754202   1.961814097237056   1.957167389952228   1.975004121064061

order2 =

   0.980927523427641   0.974980904953061   0.940689349852257   0.942240712777520


order3 =

   1.010826692382858   0.930607803460827   0.702336870556689   0.624609163972711

==> example_4.txt <==
b1 = 1; b2 = 1000;  and b1 = 1000; b2 = 1;

%          x1 = X(:,1)+0.5; y = X(:,2); x2 = X(:,1)-0.5;
%          rho = sqrt(x1.^2+y.^2);
%          epson = exp(-30);
%          sintheta = y./(rho+epson);
%          sin5theta = 16*sintheta.^5-20*sintheta.^3+5*sintheta;
%         phi = (rho - (r + 0.09*sin5theta )).*(x2.*x2+y.*y-r*r);



u = sin(pi*x).*sin(pi*y)./b+1*sigma;


h =

    0.0313    0.0156    0.0078    0.0039    0.0020


L2error =

   0.006675115997146   0.000327268846539   0.000081917897908   0.000020516559333   0.000005142909370


order1 =

   4.350244726891321   1.998225675534916   1.997389886398693   1.996132173014411


H1error =

   0.072668435211877   0.036756950702386   0.018426087113893   0.009323522926487   0.004736537803009


order2 =

   0.983311752806135   0.996267349064816   0.982802648373109   0.977042286486130


Linftyerror =

   0.002276424642075   0.001384552446399   0.000646503517503   0.000350202318509   0.000214470892440


order3 =

   0.717349998139475   1.098689578962668   0.884469584341802   0.707406773813326




！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！！

L2error =

   0.006556517867105   0.000090312751163   0.000023272962532   0.000005934415692   0.000001573350496


H1error =

   0.023459664661509   0.012281223162112   0.006517864767003   0.003397862810038   0.002003243661512


Linftyerror =

   0.001801788063073   0.001115982654575   0.000584929319098   0.000254241018652   0.000161694797954

order1 =

   6.181856305403672   1.956274824404028   1.971476977473361   1.915265890915276

order2 =

   0.933728136574359   0.913982930296958   0.939771814920720   0.762289692502064

order3 =

   0.691114718929476   0.931980394013066   1.202065494616966   0.652923545000454

